Properties of stepwise irregular graphs

Stepwise irregular (SI) graphs were introduced by Ivan Gutman recently in 2018 and in these graphs the difference between the degrees of any two adjacent vertices is exactly one. In this work, we show the existence of connected bicyclic SI graphs of order 5 and 9 which has been claimed to be non-existent by Gutman. We also show the existence of SI graphs of different order and cyclomatic numbers when there exist a SI graph with a vertex of degree 1 or 2. We give a characterization on the order of the connected tricyclic SI graphs. At the end, we investigate some properties of the SI graphs under elementary graph operations along with the lower and upper bound of the irregularity of SI graphs.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


